A Unified View of Piecewise Linear Neural Network Verification

The success of Deep Learning and its potential use in many safety-critical applications has motivated research on formal verification of Neural Network (NN) models. Despite the reputation of learned NN models to behave as black boxes and the theoretical hardness of proving their properties, researchers have been successful in verifying some classes of models by exploiting their piecewise linear structure and taking insights from formal methods such as Satisifiability Modulo Theory. These methods are however still far from scaling to realistic neural networks. To facilitate progress on this crucial area, we make two key contributions. First, we present a unified framework that encompasses previous methods. This analysis results in the identification of new methods that combine the strengths of multiple existing approaches, accomplishing a speedup of two orders of magnitude compared to the previous state of the art. Second, we propose a new data set of benchmarks which includes a collection of previously released testcases. We use the benchmark to provide the first experimental comparison of existing algorithms and identify the factors impacting the hardness of verification problems.

==> figures/cactus_plots/nb_split_analysis.txt <==
Method	Total time	Total nodes	Avg Time per Node
BaBSB	10430.415671110153	5756	1.8120944529378307
BaB	39113.5246553421	18516	2.112417620184819
reluBaB	29819.70237803459	17610	1.6933391469639179
reluplex	55690.561457157135	185564	0.3001151163865682
MIPplanet	72042.27668714523	4136261	0.01741724632153175
planet	75639.38119244576	50123379	0.001509063887980213

